The art of modeling CO, [CI], and [CII] in cosmological galaxy formation models

The advent of new sub-millimeter observational facilities has stimulated the desire to model the sub-mm line emission of galaxies within cosmological galaxy formation models. This is typically done in post-processing by applying sub-resolution recipes to describe the properties of the unresolved interstellar medium. At the same time, while there is freedom in how one implements these sorts of recipes, the impact of various choices has yet to be systematically explored in simulations. In this paper, we do just that. We combine a semi-analytic model of galaxy formation with chemical equilibrium networks and numerical radiative transfer models and explore how different choices for the sub-grid modeling affect the predicted CO, [CI], and [CII] emission of galaxies. We find that a key component for a successful model includes a molecular cloud mass-size relation and scaling for the ultraviolet and cosmic ray radiation field that varies based on local ISM properties. Our most successful model adopts a Plummer profile for the radial density distribution of gas within molecular clouds. On the other hand, different assumptions for the clumping of gas within molecular clouds and changes in the slope of the molecular cloud mass distribution function hardly affect the CO, [CI], and [CII] luminosities of galaxies. At fixed star-formation rate the [CII]-SFR ratio of galaxies scales inversely with the pressure acting on molecular clouds, increasing the molecular clouds density and hence decreasing the importance of [CII] line cooling. Overall we find that it is essential that a wide range of sub-mm emission lines arising in vastly different phases of the ISM are used as model constraints in order to limit the freedom in sub-grid choices and we present the details of the most successful model variant.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
